Biscotti: A Ledger for Private and Secure Peer-to-Peer Machine Learning

Federated Learning is the current state of the art in supporting secure multi-party machine learning (ML): data is maintained on the owner's device and the updates to the model are aggregated through a secure protocol. However, this process assumes a trusted centralized infrastructure for coordination, and clients must trust that the central service does not use the byproducts of client data. In addition to this, a group of malicious clients could also harm the performance of the model by carrying out a poisoning attack. As a response, we propose Biscotti: a fully decentralized peer to peer (P2P) approach to multi-party ML, which uses blockchain and cryptographic primitives to coordinate a privacy-preserving ML process between peering clients. Our evaluation demonstrates that Biscotti is scalable, fault tolerant, and defends against known attacks. For example, Biscotti is able to protect the privacy of an individual client's update and the performance of the global model at scale when 30% of adversaries are trying to poison the model. The implementation can be found at: https://github.com/DistributedML/Biscotti

==> reviews.txt <==
We regret to inform you that your paper 354 has not been selected to be
included in the 2019 USENIX Security Symposium. Your reviews are included
below. The next USENIX Security deadline that you may submit a revised
version of your paper to will be in February 2020, for the 2020 conference.
If you have any questions regarding the new model, please see
https://www.usenix.org/conference/usenixsecurity19/publication-model-change.

We wish you the best of luck with this work in the future, and hope that
the comments here are as helpful as possible to revise your paper.

Regards,
Nadia Heninger and Patrick Traynor
USENIX Security 2019 Program Co-Chairs

Review #354A
===========================================================================

Review recommendation
---------------------
3. Major revision

Overall merit
-------------
3. Top 25% but not top 10% of submitted papers

Writing quality
---------------
3. Adequate

Reviewer expertise
------------------
4. I know a lot about this area

Paper summary
-------------
This paper discusses a system for executing federated learning in a setting with malicious participants who are trying to skew the learned model and/or infer information about the individual users’ data. The system uses a combination of blockchains, differential privacy, multi-KRUM, homomorphic encryption, and secret sharing to achieve these goals. Each party, upon computing a gradient update, first needs to get that update approved by a validator set. This is done by having the validator set verify that each node’s update is aligned with the updates of the other nodes. This is difficult because of the privacy requirement, so node adds differentially private noise to the gradient update, and sends the noisy update to a validator set, along with some commitments. The validator set finds the closest updates in the set of updates from all nodes, and chooses the best-aligned updates. Then, the validators sign these updates, which enables the original node to send out a valida
 ted update. Even though it is the privatized updates that are validated, it is the original (non-noisy) update that is actually sent to the network. For privacy, the updates are split into secret shares, and aggregated by another set of nodes. The authors evaluate their system by building it and running simulations. They demonstrate robustness to attacks on two datasets (MNIST and credit card data), and they  show that training a model takes about 6x the time it takes a local model.

Strengths
---------
* Relevant, timely problem
* Seemingly reasonable idea
* The implementation and evaluation appear to be pretty detailed/carefully done

Weaknesses
----------
* The final model doesn’t protect privacy, though it easily could be extended to do so (by using the DP gradient updates)
* The research innovation seems like putting together a bunch of technologies, but there’s not really a central idea
* The writing was a little too high-level to understand the algorithm carefully, and the precise guarantees were not carefully stated

Detailed comments for authors
-----------------------------
I think the paper addresses an important problem, and the authors clearly put a lot of work into the evaluation. The system combines a number of ideas (it’s a "kitchen sink" kind of approach), but the ideas do seem to achieve the desired objectives. My main comments are regarding the writing of the paper, which really did not explain the goals or the algorithms very clearly. First of all, it wasn’t initially clear to me what exactly were the goals and non-goals of the validation step. For example, why does a validator need to verify that the user added differentially-private noise correctly by checking the commitments? If the user had incorrectly added noise in that step, wouldn't it only hurt the user, and presumably get filtered out anyway by the multi-KRUM procedure? In the algorithm description, the validation step in particular was quite confusing. I wasn’t sure exactly what information the validators can and cannot see. At the top of pg 7 it seems like they comput
 e distances between (non-private) gradient updates, but I thought they didn't have access to that. Is this a typo? Are they actually computing distances between differentially private versions of the gradient updates? And can the validators see which k noise peers were chosen? If so, can they reconstruct the added noise? In the aggregation protocol, is m<n? Why wouldn’t they distribute the shares among n aggregators? If the same aggregator can receive multiple shares, it need not be the case that at least m/2 agents must be corrupt to recover information. 

More generally, I think the paper could have been more formal/precise in its presentation. For instance, it wasn't entirely clear to me what properties are meant to hold with respect to whom. So it might be nice to include in your threat model the exactly mathematical guarantees you want to preserve over the different aspects of the system. 

Evaluation: Why are you plotting validation error instead of test error? I would expect that both are useful in this setting. What version of federated learning are you comparing against, and did you use someone else’s implementation? I'm surprised that there is only one baseline here--I would think you should at least compare against some of the work on differentially-private deep learning at least (e.g. https://arxiv.org/pdf/1607.00133)

pg. 7 I think the summation should have i as a subscript (\sum_i \delta w_i)

Questions for authors’ response
---------------------------------
Could you explain the validation procedure more? What information can validators extract about a user?

Why did you not compare against baselines other than federated learning?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #354B
===========================================================================

Review recommendation
---------------------
1. Reject

Overall merit
-------------
1. Bottom 50% of submitted papers

Writing quality
---------------
3. Adequate

Reviewer expertise
------------------
4. I know a lot about this area

Paper summary
-------------
This paper has considered the federated learning setting for ML models. Specifically, in this work authors have proposed a blockchain based SGD protocol (Biscotti) that is resilient to poisoning attacks. Additionally, this protocol protects individual ML updates (from each party in federated learning) by adding differential noise. Finally, the protocol uses secret shared based MPC for secure aggregation of all individual updates.

Strengths
---------
- Authors have done a good job in discussing trivial solutions to most of security issues in ML. 
- The idea of a blockchain based ML training that is also resilient to poisoning attacks is very interesting. Additionally, in this blockchain, authors have used proof of stake to distribute random roles among the participating parties. For example, stakes are used to randomly pick a verifier to verify individual updates.

Weaknesses
----------
- The biggest issue of this paper is a novelty. Authors have mentioned well-known primitives such as blockchain, proof of stack, differential noise, KRUM verification, and secret sharing. Therefore, the only contribution of this paper is the integration/ implementation of these primitives together. 
- Although the composition of these primitives can be an interesting research problem. But authors have done a poor job in composition as well. 
- Paper does not include any security analysis. 
- The idea of using blockchain for ML training is itself strange. One of the main performance metric for ML algorithm is running time. But block chains are known to have significant latency in most settings

Detailed comments for authors
-----------------------------
In this paper, authors have proposed Biscotti which is secure ML protocol that is resilient against poisoning attacks. In order to protect input privacy, differential noise is added to individual updates. Also, each noisy update is verified by using previous work (Krum). After that, all verified updates are secret shared aggregated and logged on the blockchain. During the protocol, participating entities are assigned random roles based on their stakes (proof of stake).

Primitives discussed in the paper are already well known to protect the subsequent properties. For example, differential privacy used in the paper to protect individual updates. Similarly, Krum verification of noisy inputs is done by previous work (https://papers.nips.cc/paper/6617-machine-learning-with-adversaries-byzantine-tolerant-gradient-descent.pdf). In the presence of all these works,  I am highly doubtful about the novelty of this paper. It looks like authors have just discussed each primitive and its trivial implementation without concentrating on performance related challenges. 

It looks like that key contribution of this paper is the composition of all these primitives. But again authors have done a very poor job in discussing interactions of these primitives with each other. Also, the authors have not done the security/privacy analysis of these compositions. 

Authors have skipped security and privacy analysis of the protocol. In the presence of complicated interactions between different security primitives, it is critically important to analyze security/ leakage by the protocol. Also, as authors have not included formal definitions for the security of their protocol, the security goals of the protocol are not clear at all. 

Using blockchain for ML doesn't look suitable.  Any blockchain based protocol suffers from high latency (due to verification/consistency) on the other hand, low latency is very important for ML algorithms. In this regard, it looks like blockchain and ML are inherently not compatible. Authors have not provided any justification of using blockchain for ML. This is very important considering that the rest of the protocol is an almost direct explanation of blockchain based validation and consensus. 


minor editorial comments that do not affect your paper score:

There are extra white spaces throughout the paper.  For example, on page 5, under figure 5, there are white spaces.  Also,  figures are not aligned (check page 5 again). Authors should properly arrange these figure and align them.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #354C
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Reviewer expertise
------------------
4. I know a lot about this area

Paper summary
-------------
Biscotti is a collaborative learning using blockchain and cryptographic techniques. The idea is to allow multiple parties to jointly learn a ML model without exposing their training data. The design of Biscotti focuses mostly on defending against poisoning attacks (where a malicious party poisons the learned model) and privacy attacks (where a malicious or curious party attempts to infer what the training data of some other party looks like).

Strengths
---------
- Considers an interesting and timely problem

- Builds on prior techniques such as KRUM and CONIKS

- Comprehensive implementation of the proposed system

Weaknesses
----------
- Lacks motivation for problem setting considered; why do we care about a public P2P decentralized solution for this problem??

- Proposed approach is a patchwork of different techniques providing little if any security/privacy guarantees

- Concerns about soundness of the approach, particularly around differential privacy and Multi-KRUM.

Detailed comments for authors
-----------------------------
The problem of learning models collaboratively in the presence of adversarial machine learning attacks is interesting and timely. But I don't think the Biscotti is a suitable solution.

I think the setting considered, i.e., the collaborative learning over a public P2P decentralized ledger, is not well justified. I'm not sure what the use case is for this. Why do we need a blockchain ledger or proof-of-stake techniques or even to be able to deal with churn? The idea that random parties will want to collectively train a model, will agree on an architecture, and will all have some data to contribute seems unlikely to me. Maybe there is a meaningful application scenario here but this did not come across in the paper.

Biscotti relies on combining a bunch of existing techniques such as Muilti-KRUM, VRF, differential privacy, etc. This in itself is a good thing (in my view) except that there is no overarching security or privacy goal or guarantee provided by this combination. (Or definitions of security or privacy, or proofs in fact.) In fact, many of the security arguments seem to be largely hand waving. For example, the noising protocol is used to ensure that peers don't add noise to their own updates, so the paper claims that this is fine. However noise generated still makes it to some other peers updates so it is not that it has no effects. The point here is that even if we don't expect the system to protect against every attack, the security goals of the design should be clear!

I am also concerned about the soundness of the approach. For example, the use of Multi-KRUM seems like a bad idea. First, if poisoning happens very slowly (i.e., gradients are changed slightly over many update rounds) then it can still occur. Second, rejecting updates with the lowest scores could be precisely the wrong thing to do. Yes, poisoned updates are expected to have a low score, but informative updates could have low score too! In particular, if the training data distribution of a peer significantly differs from the majority of other peers, that peer's updates will likely be discarded by this strategy. Yet, the point of collaborative learning is to include that peer's updates because it is valuable for the model to learn from the totality of the available data and not only from ``average-looking'' data. I suspect this issue did not come up in experiments because the authors partitioned their data uniformly among the peers. I think that if a peer had say 90% of the dat
 a with a given label, this Multi-KRUM approach would significantly degrade the performance of the final model.

Furthermore, I think the use of differential privacy (DP) is confusing in this context and I am not sure it provides any meaningful guarantees. First, the aggregated gradients that make it onto the blockchain don't actually include the DP-noise so I'm not sure what the point of using DP-noise in the first place. If the goal is to protect the privacy of individual peers' updates then using uniformly noise as way of blinding the updates would be much simpler and more effective. Second, using parameters values such as $\varepsilon = 2$ and $\delta = 10^{-5}$ for *each* gradient update provides essentially no guarantees once composed over many update rounds.


____
Other comments:

The paper does not seem consider ``selfish'' attacks such as participants not willing to provide any gradient updates but still benefit by obtaining the final model. Not a major issue but should be discussed.

The data sets used are very small (i.e., at most 60k training examples) so it is not clear what to conclude about performance on large real-world data sets, e.g., 10 billion images. 

Notation is sometimes introduced without being defined. For example what is $x$ at the top-right of P7? What is $\Psi_z(x)$? I can infer from the context that this is a polynomial but it's not clear.

Typos:

- P1: 'of other other clients' -> 'of other clients'
- P10: '10(-5)' -> '$10^{-5}$'


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #354D
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Reviewer expertise
------------------
4. I know a lot about this area

Paper summary
-------------
The paper combines defenses against poisoning attacks (such as the KRUM approach) with differential privacy in the context of a distributed peer-to-peer machine learning system. The main challenges are to integrate known defenses in the context of a distributed system without breaking defense assumptions. The paper makes use of verifiable random functions (VRFs) in addition to proof-of-stake based defenses to secure system design. The evaluation experiments with known attacks to showcase the security/privacy ability of the system, as well as the system performance.

Strengths
---------
The paper integrates known defenses for both secure and privacy-preserving ML in the new context of distributed ML training. The use of verifiable random functions along with commitment schemes ensures that attackers cannot take advantage of differentially private noise to compromise system security. 

I appreciated the overall systems viewpoint and implementation of the ideas. Performance analysis includes comparison with federated learning, as well as consideration of systems issues such as node churn.

Weaknesses
----------
While I appreciated the motivation for combining defenses against both poisoning and information leakage attacks in ML systems, the paper’s focus on ML but in a peer-to-peer manner seems artificial to me, and has not been well justified. 

Distributed peer-to-peer systems have many security issues of their own, including Sybil attacks. In this paper, the security of the underlying distributed system relies on “proof-of-stake” based reasoning, but this assumption has not been clearly justified. Peers with a higher stake in the system can now manipulate global ML models.  It is also not clear what entities in the system keep track of “stake”, and why they can’t be manipulated. 

The threat model is a bit arbitrary, considering poisoning attacks but not targeted poisoning attacks, and considering differential privacy is some components of the system, but choosing not to integrate it into the final secure aggregation component. 

The security and privacy evaluation of the proposed system is weak. First, I did not see a theoretical analysis of security/privacy of the approach. Second, the experimental analysis is mostly limited to a few known attacks.  

Also, the privacy values used in the experiments do not seem adequate; for example, a delta of 10^-5 is used for MNIST, which seems to be on the order of (1/N), while the literature recommends a value on the order of 1/N^2. Also, for high-privacy regimes (epsilon < 0.5), the proposed integration of differential privacy and KRUM fails, which is a negative result. 

The datasets used for ML experiments are toy and small-scale datasets, such as MNIST. This is very strawman evaluation, and I recommend showing feasibility with more complex datasets such as CIFAR10.

Detailed comments for authors
-----------------------------

Introduction: 
“Client contributions can be made more private, but this eliminates the potential for accountability from adversaries. Prior work has attempted to solve these two attacks individually through centralized anomaly detection [46], differential privacy [4, 19, 21] or secure aggregation [11]” → It is not clear why centralized anomaly detection cannot be combined with differential privacy based solutions to provide both security and privacy. 

“Each peer has a local training data set that matches the learning goal of the global model and provides training data diversity” → this sentence is repeated in the introduction (on page 1 and page 2)

“Peers in the system are weighed by the value, or stake, that they have in the system” → why should peers be weighted by their stake? Does this mean that entities with a large stake in the system can manipulate the global model? What prevents an adversary from temporarily obtaining large stake and launching attacks on the global model? 

“ In particular, Biscotti prevents peers from poisoning the model through the Multi-KRUM defense [10]” → note that the recent work of Bhagoji et al has shown that KRUM style defenses do not defend against targeted poisoning attacks: https://arxiv.org/abs/1811.12470 

“Most importantly, Biscotti combines these techniques without impacting the accuracy of the final model, achieving identical model performance as federated learning” → Wouldn’t the use of differential privacy impact the accuracy of the final model? 

“We evaluated Biscotti on Azure and considered its performance, scalability, churn tolerance, and ability to withstand different attacks.” → Why would Azure be representative of a distributed peer-to-peer system in terms of performance characteristics? 

“We found that Biscotti can train an MNIST softmax model with 100 peers on a 60,000 image dataset in 60 minutes” → MNIST is a very small scale and toy dataset. I recommend reporting results for more complex models such as CIFAR10, or at the very least, using a drop-in replacement for MNIST such as Fashion-MNIST. 

I appreciated that fault tolerance to node churn was experimentally demonstrated. 

Section 2: Challenges and Contributions
“Biscotti validates an SGD update using the Multi-KRUM algorithm [10], which rejects updates that push the model away from the direction of the majority of the updates” → It seems that the notion of a majority in this paper is weighted by stake, which may allow a small number of peers that control large stake to manipulate the system/global model. 

“Figure 1 illustrates this trade-off on the MNIST dataset over 100 iterations while training a softmax model for different” → please provide more details about the actual architecture, and how training was done. 

In section 2, I was extremely confused about the discussion of differential privacy. First, differential privacy is introduced as a defense against information leakage attacks. But then, differential privacy is criticized for its impact on utility, and then not actually used in the aggregation process! How does the presented approach defend against information leakage attacks then? 

“We assume a public machine learning system that is backed by an auxiliary measure of stake. Stake may be derived from an online data sharing marketplace, a shared reputation score among competing agencies or auxiliary information on a social network.” → I think this aspect needs significantly more justification and details for a broader audience. Is this auxiliary measure of stake stored in a centralized manner? Decentralized manner? How can we ensure that it is not vulnerable to attack? 

“We assume that there is a proof of stake function that is available to all nodes in the system, that takes a peer identifier and returns the fraction of stake that this peer has in the system” → what is the basis for this assumption? How is this function actually implemented? 

“Peers accrue stake as they contribute towards building the global model either by contributing SGD updates or by facilitating the training process by being part of the verification and aggregation committees” → This statement contradicts earlier statements about stake being related to auxiliary measures including social network based information. It is also not clear how this information is being captured for future use in an accurate and secure manner. 

“objective.This does not include” → missing space after period. 

“This does not include attacks on unused parts of the model topology, like backdoor attacks [6].” → Ok, good that this is excluded from the threat model, clarifying an earlier comment I made. However, it is a bit strange to motivate security issues in the introduction using [6], when this paper is excluded from the threat model. 

The threat model excludes information leakage attacks with side information, and the justification for this is not clear. The overall setup of the problem seems a bit arbitrary. 

The aggregation function requires majority participants to be honest for protecting the privacy of individual updates (as opposed to a single honest party being enough, which would be a stronger security notion). It is not clear if these peers are being considered in the honest but curious model or the fully byzantine model. 

I did not see a theoretical security analysis of the proposed approach. Only experimental analysis against known attacks is used to demonstrate security. 

The experimental datasets that have been used in this paper are toy and small-scale datasets. It would be much more compelling to use CIFAR10 and CIFAR100.

It Figures 7 and 8, it would be useful to plot a baseline for the KRUM approach. I expect that the system would perform slightly worse than KRUM due to the use of differential privacy. 

Hence, we set δ to be 10( − 5) → typo, should be 10^{-5}. Also, the delta parameter is on the order of the number of records in the MNIST dataset, which is not enough. Experiments should be demonstrated with delta values of (1/N^2), where N is the database size. 

Also, the proposed approach does not seem to provide any defense against poisoning attacks for high privacy regimes (epsilon < 0.5). 

In the privacy analysis, I did not see the aspect of information leakage from aggregate gradients analyzed in a compelling manner. Only privacy against existing attacks is demonstrated, and that too in a qualitative manner using example visualizations. (It is also not clear why for this experiment alone, the dataset switched to CIFAR10?)

I appreciated the systems oriented implementation, and performance comparison with baseline federated learning approach, including an evaluation of node churn. It is also good that the limitations section captures many of the weaknesses mentioned in this review.


Response by Ivan Beschastnikh <bestchai@cs.ubc.ca>
---------------------------------------------------------------------------

*Thank you for the reviews and constructive feedback.*

## Clarification of the validation step (A)
During the verification stage, each validator receives the following from a peer:

1. A differentially private update

2. Commitments corresponding to the original update and the k noise vectors obtained from the noise VRF set

3. A VRF proof to verify the identity and randomness of the noiser set 

The validators run Multi-KRUM on all *differentially private updates* (typo in paper) received during a round. However, prior to this, it is important for the validator to verify that each peer added the correct differentially private noise obtained from its noising peers. Otherwise, a malicious peer may add strategically chosen noise that makes their differentially private update look harmless to Multi-KRUM. Since Biscotti aggregates un-noised updates, this poses a potential security vulnerability (Section 4.4 Para 2). By verifying the noise, the validator ensures that a peer cannot exploit this vulnerability to poison the model.   

As reviewer A mentioned, using precommited noise collected from a random subset of peers poses a privacy vulnerability. If a validator colludes with all k noise providers, the differentially private update can be denoised, leaking information through the gradient. We show in Figure 13 that the probability of a successful collusion becomes negligible if k is sufficiently large.

## Why is m < n during secure aggregation (A)
In secure aggregation, the number of aggregators (m) has to be less than the number of secret shares (n) because n could be really large. (n) is twice the number of parameters (d) in the model: n=2*(d+1). If the n shares are divided equally among the aggregators, each validator receives (2*(d+1)/m) shares. To reconstruct the update (d+1) shares are needed, hence (d+1)/(2*(d+1)/m) = m/2 aggregators must collude to compromise the private SGD update.   

## What about other baselines? (A)
We chose federated learning as our baseline because it is the state of the art for learning from data distributed in the wide-area. We implemented it ourselves. However, as pointed out by reviewer A, federated learning can be extended with differential privacy and secure aggregation. We can add these as additional baselines in our performance evaluation. We hypothesize that differential private federated learning would exhibit the same performance/utility tradeoff as shown in Figure 1 and secure aggregation would add an overhead. Other potential baselines include Gaia (NSDI’17) but it is specially designed for learning from data held at geo-distributed data centers unlike our peer-to-peer setting.

## Other comments (A)
We report “validation error” but this is “test error” since we evaluated on the test set and did not use it for hyperparameter optimization. We will correct this.

## Formal guarantees and primitive interaction analysis (A & B)
The most significant interaction between the primitives is between differential privacy and KRUM and we empirically demonstrate the effects of this interaction in Figures 10,11. For the camera ready, we will include a rigorous formal analysis of each stage in our protocol. 

## Novelty (B)
Biscotti is the first system to provide both privacy and resilience to poisoning attacks in multiparty distributed ML. Federated learning cannot achieve poisoning resilience while providing Biscotti’s privacy guarantees through existing techniques like secure aggregation. This is because, for example, in secure aggregation the centralized coordinator in FL cannot inspect individual updates to filter out poisoned ones. 

## Why machine learning + blockchain (B)
There are several motivations for training ML models on distributed ledgers.

1. Blockchains provide a trustless system that provides transparency to the training process. In federated learning, clients must trust a central coordinator which may not prioritize privacy due to the performance tradeoff. With blockchains, the tradeoffs between utility/privacy are agreed upon by the collective and enforced by the protocol.     

2. With federated learning, a choice needs to be made between secure aggregation and resilience to poisoning. Blockchains solve this problem due to their ability to handle Byzantine clients.

3. We acknowledge the latency issues arising from the use of blockchains in the limitations section. As Figure 16 shows, the two major sources of overhead are secure aggregation and block flooding. Latency costs can be cut down by compressing updates (quantization, low-rank regularization) or using training protocols like HogWild/FedAvergaing.

